Prompt Engineering for Transformer-based Chemical Similarity Search Identifies Structurally Distinct Functional Analogues

Chemical similarity searches are widely used in-silico methods for identifying new drug-like molecules. These methods have historically relied on structure-based comparisons to compute molecular similarity. Here, we use a chemical language model to create a vector-based chemical search. We extend implementations by creating a prompt engineering strategy that utilizes two different chemical string representation algorithms: one for the query and the other for the database. We explore this method by reviewing the search results from five drug-like query molecules (penicillin G, nirmatrelvir, zidovudine, lysergic acid diethylamide, and fentanyl) and three dye-like query molecules (acid blue 25, avobenzone, and 2-diphenylaminocarbazole). We find that this novel method identifies molecules that are functionally similar to the query, indicated by the associated patent literature, and that many of these molecules are structurally distinct from the query, making them unlikely to be found with traditional chemical similarity search methods. This method may aid in the discovery of novel structural classes of molecules that achieve target functionality.

==> misc.txt <==

% %%%%%%%%%%%%%%%
% %% Table used to create molecule results tables 
% %% (grouped and remade in above fig to speed up compilation)
% %%%%%%%%%%%%%

% \newpage
% \begin{figure}[h]
% \centering
% \begin{subfigure}{\textwidth}
%     \centering
%     \includegraphics[width=.1\textwidth]{mols/pen_rdkit_atom_0/result_1.svg.png}&\includegraphics[width=.1\textwidth]{mols/pen_rdkit_atom_0/result_2.svg.png}&\includegraphics[width=.1\textwidth]{mols/pen_rdkit_atom_0/result_3.svg.png}&\includegraphics[width=.1\textwidth]{mols/pen_rdkit_atom_0/result_4.svg.png}&\includegraphics[width=.1\textwidth]{mols/pen_rdkit_atom_0/result_5.svg.png}&\includegraphics[width=.1\textwidth]{mols/pen_rdkit_atom_0/result_6.svg.png}&\includegraphics[width=.1\textwidth]{mols/pen_rdkit_atom_0/result_7.svg.png}&\includegraphics[width=.1\textwidth]{mols/pen_rdkit_atom_0/result_8.svg.png}&\includegraphics[width=.1\textwidth]{mols/pen_rdkit_atom_0/result_9.svg.png}&\includegraphics[width=.1\textwidth]{mols/pen_rdkit_atom_0/result_10.svg.png}\\
%     \captionsetup{width=8cm}
%     \caption{Penicillin G RDKit Atom 0 (1-10)}
%     \label{fig:mols_pen_rdkit_atom_0_1-10}
% \end{subfigure}\\
% \begin{subfigure}{\textwidth}
%     \centering
%     \includegraphics[width=.1\textwidth]{mols/pen_rdkit_atom_0/result_11.svg.png}&\includegraphics[width=.1\textwidth]{mols/pen_rdkit_atom_0/result_12.svg.png}&\includegraphics[width=.1\textwidth]{mols/pen_rdkit_atom_0/result_13.svg.png}&\includegraphics[width=.1\textwidth]{mols/pen_rdkit_atom_0/result_14.svg.png}&\includegraphics[width=.1\textwidth]{mols/pen_rdkit_atom_0/result_15.svg.png}&\includegraphics[width=.1\textwidth]{mols/pen_rdkit_atom_0/result_16.svg.png}&\includegraphics[width=.1\textwidth]{mols/pen_rdkit_atom_0/result_17.svg.png}&\includegraphics[width=.1\textwidth]{mols/pen_rdkit_atom_0/result_18.svg.png}&\includegraphics[width=.1\textwidth]{mols/pen_rdkit_atom_0/result_19.svg.png}&\includegraphics[width=.1\textwidth]{mols/pen_rdkit_atom_0/result_20.svg.png}\\
%     \captionsetup{width=8cm}
%     \caption{Penicillin G RDKit Atom 0 (11-20)}
%     \label{fig:mols_pen_rdkit_atom_0_11-20}
% \end{subfigure}\\
% \begin{subfigure}{\textwidth}
%     \centering
%     \includegraphics[width=.1\textwidth]{mols/pen_rdkit_atom_n/result_1.svg.png}&\includegraphics[width=.1\textwidth]{mols/pen_rdkit_atom_n/result_2.svg.png}&\includegraphics[width=.1\textwidth]{mols/pen_rdkit_atom_n/result_3.svg.png}&\includegraphics[width=.1\textwidth]{mols/pen_rdkit_atom_n/result_4.svg.png}&\includegraphics[width=.1\textwidth]{mols/pen_rdkit_atom_n/result_5.svg.png}&\includegraphics[width=.1\textwidth]{mols/pen_rdkit_atom_n/result_6.svg.png}&\includegraphics[width=.1\textwidth]{mols/pen_rdkit_atom_n/result_7.svg.png}&\includegraphics[width=.1\textwidth]{mols/pen_rdkit_atom_n/result_8.svg.png}&\includegraphics[width=.1\textwidth]{mols/pen_rdkit_atom_n/result_9.svg.png}&\includegraphics[width=.1\textwidth]{mols/pen_rdkit_atom_n/result_10.svg.png}\\
%     \captionsetup{width=8cm}
%     \caption{Penicillin G RDKit Atom n (1-10)}
%     \label{fig:mols_pen_rdkit_atom_n_1-10}
% \end{subfigure}\\
% \begin{subfigure}{\textwidth}
%     \centering
%     \includegraphics[width=.1\textwidth]{mols/pen_rdkit_atom_n/result_11.svg.png}&\includegraphics[width=.1\textwidth]{mols/pen_rdkit_atom_n/result_12.svg.png}&\includegraphics[width=.1\textwidth]{mols/pen_rdkit_atom_n/result_13.svg.png}&\includegraphics[width=.1\textwidth]{mols/pen_rdkit_atom_n/result_14.svg.png}&\includegraphics[width=.1\textwidth]{mols/pen_rdkit_atom_n/result_15.svg.png}&\includegraphics[width=.1\textwidth]{mols/pen_rdkit_atom_n/result_16.svg.png}&\includegraphics[width=.1\textwidth]{mols/pen_rdkit_atom_n/result_17.svg.png}&\includegraphics[width=.1\textwidth]{mols/pen_rdkit_atom_n/result_18.svg.png}&\includegraphics[width=.1\textwidth]{mols/pen_rdkit_atom_n/result_19.svg.png}&\includegraphics[width=.1\textwidth]{mols/pen_rdkit_atom_n/result_20.svg.png}\\
%     \captionsetup{width=8cm}
%     \caption{Penicillin G RDKit Atom n (11-20)}
%     \label{fig:mols_pen_rdkit_atom_n_11-20}
% \end{subfigure}\\
% \begin{subfigure}{\textwidth}
%     \centering
%     \includegraphics[width=.1\textwidth]{mols/pen_oechem/result_1.svg.png}&\includegraphics[width=.1\textwidth]{mols/pen_oechem/result_2.svg.png}&\includegraphics[width=.1\textwidth]{mols/pen_oechem/result_3.svg.png}&\includegraphics[width=.1\textwidth]{mols/pen_oechem/result_4.svg.png}&\includegraphics[width=.1\textwidth]{mols/pen_oechem/result_5.svg.png}&\includegraphics[width=.1\textwidth]{mols/pen_oechem/result_6.svg.png}&\includegraphics[width=.1\textwidth]{mols/pen_oechem/result_7.svg.png}&\includegraphics[width=.1\textwidth]{mols/pen_oechem/result_8.svg.png}&\includegraphics[width=.1\textwidth]{mols/pen_oechem/result_9.svg.png}&\includegraphics[width=.1\textwidth]{mols/pen_oechem/result_10.svg.png}\\
%     \captionsetup{width=8cm}
%     \caption{Penicillin G OEChem (1-10)}
%     \label{fig:mols_pen_oechem_1-10}
% \end{subfigure}\\
% \begin{subfigure}{\textwidth}
%     \centering
%     \includegraphics[width=.1\textwidth]{mols/pen_oechem/result_11.svg.png}&\includegraphics[width=.1\textwidth]{mols/pen_oechem/result_12.svg.png}&\includegraphics[width=.1\textwidth]{mols/pen_oechem/result_13.svg.png}&\includegraphics[width=.1\textwidth]{mols/pen_oechem/result_14.svg.png}&\includegraphics[width=.1\textwidth]{mols/pen_oechem/result_15.svg.png}&\includegraphics[width=.1\textwidth]{mols/pen_oechem/result_16.svg.png}&\includegraphics[width=.1\textwidth]{mols/pen_oechem/result_17.svg.png}&\includegraphics[width=.1\textwidth]{mols/pen_oechem/result_18.svg.png}&\includegraphics[width=.1\textwidth]{mols/pen_oechem/result_19.svg.png}&\includegraphics[width=.1\textwidth]{mols/pen_oechem/result_20.svg.png}\\
%     \captionsetup{width=8cm}
%     \caption{Penicillin G OEChem (11-20)}
%     \label{fig:mols_pen_oechem_11-20}
% \end{subfigure}\\
% \begin{subfigure}{\textwidth}
%     \centering
%     \includegraphics[width=.1\textwidth]{mols/pax_rdkit_atom_0/result_1.svg.png}&\includegraphics[width=.1\textwidth]{mols/pax_rdkit_atom_0/result_2.svg.png}&\includegraphics[width=.1\textwidth]{mols/pax_rdkit_atom_0/result_3.svg.png}&\includegraphics[width=.1\textwidth]{mols/pax_rdkit_atom_0/result_4.svg.png}&\includegraphics[width=.1\textwidth]{mols/pax_rdkit_atom_0/result_5.svg.png}&\includegraphics[width=.1\textwidth]{mols/pax_rdkit_atom_0/result_6.svg.png}&\includegraphics[width=.1\textwidth]{mols/pax_rdkit_atom_0/result_7.svg.png}&\includegraphics[width=.1\textwidth]{mols/pax_rdkit_atom_0/result_8.svg.png}&\includegraphics[width=.1\textwidth]{mols/pax_rdkit_atom_0/result_9.svg.png}&\includegraphics[width=.1\textwidth]{mols/pax_rdkit_atom_0/result_10.svg.png}\\
%     \captionsetup{width=8cm}
%     \caption{Nirmatrelvir RDKit Atom 0 (1-10)}
%     \label{fig:mols_pax_rdkit_atom_0_1-10}
% \end{subfigure}\\
% \begin{subfigure}{\textwidth}
%     \centering
%     \includegraphics[width=.1\textwidth]{mols/pax_rdkit_atom_0/result_11.svg.png}&\includegraphics[width=.1\textwidth]{mols/pax_rdkit_atom_0/result_12.svg.png}&\includegraphics[width=.1\textwidth]{mols/pax_rdkit_atom_0/result_13.svg.png}&\includegraphics[width=.1\textwidth]{mols/pax_rdkit_atom_0/result_14.svg.png}&\includegraphics[width=.1\textwidth]{mols/pax_rdkit_atom_0/result_15.svg.png}&\includegraphics[width=.1\textwidth]{mols/pax_rdkit_atom_0/result_16.svg.png}&\includegraphics[width=.1\textwidth]{mols/pax_rdkit_atom_0/result_17.svg.png}&\includegraphics[width=.1\textwidth]{mols/pax_rdkit_atom_0/result_18.svg.png}&\includegraphics[width=.1\textwidth]{mols/pax_rdkit_atom_0/result_19.svg.png}&\includegraphics[width=.1\textwidth]{mols/pax_rdkit_atom_0/result_20.svg.png}\\
%     \captionsetup{width=8cm}
%     \caption{Nirmatrelvir RDKit Atom 0 (11-20)}
%     \label{fig:mols_pax_rdkit_atom_0_11-20}
% \end{subfigure}\\
% \begin{subfigure}{\textwidth}
%     \centering
%     \includegraphics[width=.1\textwidth]{mols/pax_rdkit_atom_n/result_1.svg.png}&\includegraphics[width=.1\textwidth]{mols/pax_rdkit_atom_n/result_2.svg.png}&\includegraphics[width=.1\textwidth]{mols/pax_rdkit_atom_n/result_3.svg.png}&\includegraphics[width=.1\textwidth]{mols/pax_rdkit_atom_n/result_4.svg.png}&\includegraphics[width=.1\textwidth]{mols/pax_rdkit_atom_n/result_5.svg.png}&\includegraphics[width=.1\textwidth]{mols/pax_rdkit_atom_n/result_6.svg.png}&\includegraphics[width=.1\textwidth]{mols/pax_rdkit_atom_n/result_7.svg.png}&\includegraphics[width=.1\textwidth]{mols/pax_rdkit_atom_n/result_8.svg.png}&\includegraphics[width=.1\textwidth]{mols/pax_rdkit_atom_n/result_9.svg.png}&\includegraphics[width=.1\textwidth]{mols/pax_rdkit_atom_n/result_10.svg.png}\\
%     \captionsetup{width=8cm}
%     \caption{Nirmatrelvir RDKit Atom n (1-10)}
%     \label{fig:mols_pax_rdkit_atom_n_1-10}
% \end{subfigure}\\
% \begin{subfigure}{\textwidth}
%     \centering
%     \includegraphics[width=.1\textwidth]{mols/pax_rdkit_atom_n/result_11.svg.png}&\includegraphics[width=.1\textwidth]{mols/pax_rdkit_atom_n/result_12.svg.png}&\includegraphics[width=.1\textwidth]{mols/pax_rdkit_atom_n/result_13.svg.png}&\includegraphics[width=.1\textwidth]{mols/pax_rdkit_atom_n/result_14.svg.png}&\includegraphics[width=.1\textwidth]{mols/pax_rdkit_atom_n/result_15.svg.png}&\includegraphics[width=.1\textwidth]{mols/pax_rdkit_atom_n/result_16.svg.png}&\includegraphics[width=.1\textwidth]{mols/pax_rdkit_atom_n/result_17.svg.png}&\includegraphics[width=.1\textwidth]{mols/pax_rdkit_atom_n/result_18.svg.png}&\includegraphics[width=.1\textwidth]{mols/pax_rdkit_atom_n/result_19.svg.png}&\includegraphics[width=.1\textwidth]{mols/pax_rdkit_atom_n/result_20.svg.png}\\
%     \captionsetup{width=8cm}
%     \caption{Nirmatrelvir RDKit Atom n (11-20)}
%     \label{fig:mols_pax_rdkit_atom_n_11-20}
% \end{subfigure}\\
% \captionsetup{singlelinecheck=false}
% \caption{\textbf{Structures of top 20 results for each query.}}
% \label{fig:mols_supp_1}
% \end{figure}%
% \begin{figure}[h]\ContinuedFloat
% \centering
% \begin{subfigure}{\textwidth}
%     \centering
%     \includegraphics[width=.1\textwidth]{mols/pax_oechem/result_1.svg.png}&\includegraphics[width=.1\textwidth]{mols/pax_oechem/result_2.svg.png}&\includegraphics[width=.1\textwidth]{mols/pax_oechem/result_3.svg.png}&\includegraphics[width=.1\textwidth]{mols/pax_oechem/result_4.svg.png}&\includegraphics[width=.1\textwidth]{mols/pax_oechem/result_5.svg.png}&\includegraphics[width=.1\textwidth]{mols/pax_oechem/result_6.svg.png}&\includegraphics[width=.1\textwidth]{mols/pax_oechem/result_7.svg.png}&\includegraphics[width=.1\textwidth]{mols/pax_oechem/result_8.svg.png}&\includegraphics[width=.1\textwidth]{mols/pax_oechem/result_9.svg.png}&\includegraphics[width=.1\textwidth]{mols/pax_oechem/result_10.svg.png}\\
%     \captionsetup{width=8cm}
%     \caption{Nirmatrelvir OEChem (1-10)}
%     \label{fig:mols_pax_oechem_1-10}
% \end{subfigure}\\
% \begin{subfigure}{\textwidth}
%     \centering
%     \includegraphics[width=.1\textwidth]{mols/pax_oechem/result_11.svg.png}&\includegraphics[width=.1\textwidth]{mols/pax_oechem/result_12.svg.png}&\includegraphics[width=.1\textwidth]{mols/pax_oechem/result_13.svg.png}&\includegraphics[width=.1\textwidth]{mols/pax_oechem/result_14.svg.png}&\includegraphics[width=.1\textwidth]{mols/pax_oechem/result_15.svg.png}&\includegraphics[width=.1\textwidth]{mols/pax_oechem/result_16.svg.png}&\includegraphics[width=.1\textwidth]{mols/pax_oechem/result_17.svg.png}&\includegraphics[width=.1\textwidth]{mols/pax_oechem/result_18.svg.png}&\includegraphics[width=.1\textwidth]{mols/pax_oechem/result_19.svg.png}&\includegraphics[width=.1\textwidth]{mols/pax_oechem/result_20.svg.png}\\
%     \captionsetup{width=8cm}
%     \caption{Nirmatrelvir OEChem (11-20)}
%     \label{fig:mols_pax_oechem_11-20}
% \end{subfigure}\\
% \begin{subfigure}{\textwidth}
%     \centering
%     \includegraphics[width=.1\textwidth]{mols/azt_rdkit_atom_0/result_1.svg.png}&\includegraphics[width=.1\textwidth]{mols/azt_rdkit_atom_0/result_2.svg.png}&\includegraphics[width=.1\textwidth]{mols/azt_rdkit_atom_0/result_3.svg.png}&\includegraphics[width=.1\textwidth]{mols/azt_rdkit_atom_0/result_4.svg.png}&\includegraphics[width=.1\textwidth]{mols/azt_rdkit_atom_0/result_5.svg.png}&\includegraphics[width=.1\textwidth]{mols/azt_rdkit_atom_0/result_6.svg.png}&\includegraphics[width=.1\textwidth]{mols/azt_rdkit_atom_0/result_7.svg.png}&\includegraphics[width=.1\textwidth]{mols/azt_rdkit_atom_0/result_8.svg.png}&\includegraphics[width=.1\textwidth]{mols/azt_rdkit_atom_0/result_9.svg.png}&\includegraphics[width=.1\textwidth]{mols/azt_rdkit_atom_0/result_10.svg.png}\\
%     \captionsetup{width=8cm}
%     \caption{Zidovudine RDKit Atom 0 (1-10)}
%     \label{fig:mols_azt_rdkit_atom_0_1-10}
% \end{subfigure}\\
% \begin{subfigure}{\textwidth}
%     \centering
%     \includegraphics[width=.1\textwidth]{mols/azt_rdkit_atom_0/result_11.svg.png}&\includegraphics[width=.1\textwidth]{mols/azt_rdkit_atom_0/result_12.svg.png}&\includegraphics[width=.1\textwidth]{mols/azt_rdkit_atom_0/result_13.svg.png}&\includegraphics[width=.1\textwidth]{mols/azt_rdkit_atom_0/result_14.svg.png}&\includegraphics[width=.1\textwidth]{mols/azt_rdkit_atom_0/result_15.svg.png}&\includegraphics[width=.1\textwidth]{mols/azt_rdkit_atom_0/result_16.svg.png}&\includegraphics[width=.1\textwidth]{mols/azt_rdkit_atom_0/result_17.svg.png}&\includegraphics[width=.1\textwidth]{mols/azt_rdkit_atom_0/result_18.svg.png}&\includegraphics[width=.1\textwidth]{mols/azt_rdkit_atom_0/result_19.svg.png}&\includegraphics[width=.1\textwidth]{mols/azt_rdkit_atom_0/result_20.svg.png}\\
%     \captionsetup{width=8cm}
%     \caption{Zidovudine RDKit Atom 0 (11-20)}
%     \label{fig:mols_azt_rdkit_atom_0_11-20}
% \end{subfigure}\\
% \begin{subfigure}{\textwidth}
%     \centering
%     \includegraphics[width=.1\textwidth]{mols/azt_rdkit_atom_n/result_1.svg.png}&\includegraphics[width=.1\textwidth]{mols/azt_rdkit_atom_n/result_2.svg.png}&\includegraphics[width=.1\textwidth]{mols/azt_rdkit_atom_n/result_3.svg.png}&\includegraphics[width=.1\textwidth]{mols/azt_rdkit_atom_n/result_4.svg.png}&\includegraphics[width=.1\textwidth]{mols/azt_rdkit_atom_n/result_5.svg.png}&\includegraphics[width=.1\textwidth]{mols/azt_rdkit_atom_n/result_6.svg.png}&\includegraphics[width=.1\textwidth]{mols/azt_rdkit_atom_n/result_7.svg.png}&\includegraphics[width=.1\textwidth]{mols/azt_rdkit_atom_n/result_8.svg.png}&\includegraphics[width=.1\textwidth]{mols/azt_rdkit_atom_n/result_9.svg.png}&\includegraphics[width=.1\textwidth]{mols/azt_rdkit_atom_n/result_10.svg.png}\\
%     \captionsetup{width=8cm}
%     \caption{Zidovudine RDKit Atom n (1-10)}
%     \label{fig:mols_azt_rdkit_atom_n_1-10}
% \end{subfigure}\\
% \begin{subfigure}{\textwidth}
%     \centering
%     \includegraphics[width=.1\textwidth]{mols/azt_rdkit_atom_n/result_11.svg.png}&\includegraphics[width=.1\textwidth]{mols/azt_rdkit_atom_n/result_12.svg.png}&\includegraphics[width=.1\textwidth]{mols/azt_rdkit_atom_n/result_13.svg.png}&\includegraphics[width=.1\textwidth]{mols/azt_rdkit_atom_n/result_14.svg.png}&\includegraphics[width=.1\textwidth]{mols/azt_rdkit_atom_n/result_15.svg.png}&\includegraphics[width=.1\textwidth]{mols/azt_rdkit_atom_n/result_16.svg.png}&\includegraphics[width=.1\textwidth]{mols/azt_rdkit_atom_n/result_17.svg.png}&\includegraphics[width=.1\textwidth]{mols/azt_rdkit_atom_n/result_18.svg.png}&\includegraphics[width=.1\textwidth]{mols/azt_rdkit_atom_n/result_19.svg.png}&\includegraphics[width=.1\textwidth]{mols/azt_rdkit_atom_n/result_20.svg.png}\\
%     \captionsetup{width=8cm}
%     \caption{Zidovudine RDKit Atom n (11-20)}
%     \label{fig:mols_azt_rdkit_atom_n_11-20}
% \end{subfigure}\\
% \begin{subfigure}{\textwidth}
%     \centering
%     \includegraphics[width=.1\textwidth]{mols/azt_oechem/result_1.svg.png}&\includegraphics[width=.1\textwidth]{mols/azt_oechem/result_2.svg.png}&\includegraphics[width=.1\textwidth]{mols/azt_oechem/result_3.svg.png}&\includegraphics[width=.1\textwidth]{mols/azt_oechem/result_4.svg.png}&\includegraphics[width=.1\textwidth]{mols/azt_oechem/result_5.svg.png}&\includegraphics[width=.1\textwidth]{mols/azt_oechem/result_6.svg.png}&\includegraphics[width=.1\textwidth]{mols/azt_oechem/result_7.svg.png}&\includegraphics[width=.1\textwidth]{mols/azt_oechem/result_8.svg.png}&\includegraphics[width=.1\textwidth]{mols/azt_oechem/result_9.svg.png}&\includegraphics[width=.1\textwidth]{mols/azt_oechem/result_10.svg.png}\\
%     \captionsetup{width=8cm}
%     \caption{Zidovudine OEChem (1-10)}
%     \label{fig:mols_azt_oechem_1-10}
% \end{subfigure}\\
% \begin{subfigure}{\textwidth}
%     \centering
%     \includegraphics[width=.1\textwidth]{mols/azt_oechem/result_11.svg.png}&\includegraphics[width=.1\textwidth]{mols/azt_oechem/result_12.svg.png}&\includegraphics[width=.1\textwidth]{mols/azt_oechem/result_13.svg.png}&\includegraphics[width=.1\textwidth]{mols/azt_oechem/result_14.svg.png}&\includegraphics[width=.1\textwidth]{mols/azt_oechem/result_15.svg.png}&\includegraphics[width=.1\textwidth]{mols/azt_oechem/result_16.svg.png}&\includegraphics[width=.1\textwidth]{mols/azt_oechem/result_17.svg.png}&\includegraphics[width=.1\textwidth]{mols/azt_oechem/result_18.svg.png}&\includegraphics[width=.1\textwidth]{mols/azt_oechem/result_19.svg.png}&\includegraphics[width=.1\textwidth]{mols/azt_oechem/result_20.svg.png}\\
%     \captionsetup{width=8cm}
%     \caption{Zidovudine OEChem (11-20)}
%     \label{fig:mols_azt_oechem_11-20}
% \end{subfigure}\\
% \begin{subfigure}{\textwidth}
%     \centering
%     \includegraphics[width=.1\textwidth]{mols/lsd_rdkit_atom_0/result_1.svg.png}&\includegraphics[width=.1\textwidth]{mols/lsd_rdkit_atom_0/result_2.svg.png}&\includegraphics[width=.1\textwidth]{mols/lsd_rdkit_atom_0/result_3.svg.png}&\includegraphics[width=.1\textwidth]{mols/lsd_rdkit_atom_0/result_4.svg.png}&\includegraphics[width=.1\textwidth]{mols/lsd_rdkit_atom_0/result_5.svg.png}&\includegraphics[width=.1\textwidth]{mols/lsd_rdkit_atom_0/result_6.svg.png}&\includegraphics[width=.1\textwidth]{mols/lsd_rdkit_atom_0/result_7.svg.png}&\includegraphics[width=.1\textwidth]{mols/lsd_rdkit_atom_0/result_8.svg.png}&\includegraphics[width=.1\textwidth]{mols/lsd_rdkit_atom_0/result_9.svg.png}&\includegraphics[width=.1\textwidth]{mols/lsd_rdkit_atom_0/result_10.svg.png}\\
%     \captionsetup{width=8cm}
%     \caption{LSD RDKit Atom 0 (1-10)}
%     \label{fig:mols_lsd_rdkit_atom_0_1-10}
% \end{subfigure}\\
% \begin{subfigure}{\textwidth}
%     \centering
%     \includegraphics[width=.1\textwidth]{mols/lsd_rdkit_atom_0/result_11.svg.png}&\includegraphics[width=.1\textwidth]{mols/lsd_rdkit_atom_0/result_12.svg.png}&\includegraphics[width=.1\textwidth]{mols/lsd_rdkit_atom_0/result_13.svg.png}&\includegraphics[width=.1\textwidth]{mols/lsd_rdkit_atom_0/result_14.svg.png}&\includegraphics[width=.1\textwidth]{mols/lsd_rdkit_atom_0/result_15.svg.png}&\includegraphics[width=.1\textwidth]{mols/lsd_rdkit_atom_0/result_16.svg.png}&\includegraphics[width=.1\textwidth]{mols/lsd_rdkit_atom_0/result_17.svg.png}&\includegraphics[width=.1\textwidth]{mols/lsd_rdkit_atom_0/result_18.svg.png}&\includegraphics[width=.1\textwidth]{mols/lsd_rdkit_atom_0/result_19.svg.png}&\includegraphics[width=.1\textwidth]{mols/lsd_rdkit_atom_0/result_20.svg.png}\\
%     \captionsetup{width=8cm}
%     \caption{LSD RDKit Atom 0 (11-20)}
%     \label{fig:mols_lsd_rdkit_atom_0_11-20}
% \end{subfigure}\\
% \captionsetup{singlelinecheck=false}
% \caption{\textbf{Structures of top 20 results for each query.}}
% \label{fig:mols_supp_2}
% \end{figure}%
% \begin{figure}[h]\ContinuedFloat
% \centering
% \begin{subfigure}{\textwidth}
%     \centering
%     \includegraphics[width=.1\textwidth]{mols/lsd_rdkit_atom_n/result_1.svg.png}&\includegraphics[width=.1\textwidth]{mols/lsd_rdkit_atom_n/result_2.svg.png}&\includegraphics[width=.1\textwidth]{mols/lsd_rdkit_atom_n/result_3.svg.png}&\includegraphics[width=.1\textwidth]{mols/lsd_rdkit_atom_n/result_4.svg.png}&\includegraphics[width=.1\textwidth]{mols/lsd_rdkit_atom_n/result_5.svg.png}&\includegraphics[width=.1\textwidth]{mols/lsd_rdkit_atom_n/result_6.svg.png}&\includegraphics[width=.1\textwidth]{mols/lsd_rdkit_atom_n/result_7.svg.png}&\includegraphics[width=.1\textwidth]{mols/lsd_rdkit_atom_n/result_8.svg.png}&\includegraphics[width=.1\textwidth]{mols/lsd_rdkit_atom_n/result_9.svg.png}&\includegraphics[width=.1\textwidth]{mols/lsd_rdkit_atom_n/result_10.svg.png}\\
%     \captionsetup{width=8cm}
%     \caption{LSD RDKit Atom n (1-10)}
%     \label{fig:mols_lsd_rdkit_atom_n_1-10}
% \end{subfigure}\\
% \begin{subfigure}{\textwidth}
%     \centering
%     \includegraphics[width=.1\textwidth]{mols/lsd_rdkit_atom_n/result_11.svg.png}&\includegraphics[width=.1\textwidth]{mols/lsd_rdkit_atom_n/result_12.svg.png}&\includegraphics[width=.1\textwidth]{mols/lsd_rdkit_atom_n/result_13.svg.png}&\includegraphics[width=.1\textwidth]{mols/lsd_rdkit_atom_n/result_14.svg.png}&\includegraphics[width=.1\textwidth]{mols/lsd_rdkit_atom_n/result_15.svg.png}&\includegraphics[width=.1\textwidth]{mols/lsd_rdkit_atom_n/result_16.svg.png}&\includegraphics[width=.1\textwidth]{mols/lsd_rdkit_atom_n/result_17.svg.png}&\includegraphics[width=.1\textwidth]{mols/lsd_rdkit_atom_n/result_18.svg.png}&\includegraphics[width=.1\textwidth]{mols/lsd_rdkit_atom_n/result_19.svg.png}&\includegraphics[width=.1\textwidth]{mols/lsd_rdkit_atom_n/result_20.svg.png}\\
%     \captionsetup{width=8cm}
%     \caption{LSD RDKit Atom n (11-20)}
%     \label{fig:mols_lsd_rdkit_atom_n_11-20}
% \end{subfigure}\\
% \begin{subfigure}{\textwidth}
%     \centering
%     \includegraphics[width=.1\textwidth]{mols/lsd_oechem/result_1.svg.png}&\includegraphics[width=.1\textwidth]{mols/lsd_oechem/result_2.svg.png}&\includegraphics[width=.1\textwidth]{mols/lsd_oechem/result_3.svg.png}&\includegraphics[width=.1\textwidth]{mols/lsd_oechem/result_4.svg.png}&\includegraphics[width=.1\textwidth]{mols/lsd_oechem/result_5.svg.png}&\includegraphics[width=.1\textwidth]{mols/lsd_oechem/result_6.svg.png}&\includegraphics[width=.1\textwidth]{mols/lsd_oechem/result_7.svg.png}&\includegraphics[width=.1\textwidth]{mols/lsd_oechem/result_8.svg.png}&\includegraphics[width=.1\textwidth]{mols/lsd_oechem/result_9.svg.png}&\includegraphics[width=.1\textwidth]{mols/lsd_oechem/result_10.svg.png}\\
%     \captionsetup{width=8cm}
%     \caption{LSD OEChem (1-10)}
%     \label{fig:mols_lsd_oechem_1-10}
% \end{subfigure}\\
% \begin{subfigure}{\textwidth}
%     \centering
%     \includegraphics[width=.1\textwidth]{mols/lsd_oechem/result_11.svg.png}&\includegraphics[width=.1\textwidth]{mols/lsd_oechem/result_12.svg.png}&\includegraphics[width=.1\textwidth]{mols/lsd_oechem/result_13.svg.png}&\includegraphics[width=.1\textwidth]{mols/lsd_oechem/result_14.svg.png}&\includegraphics[width=.1\textwidth]{mols/lsd_oechem/result_15.svg.png}&\includegraphics[width=.1\textwidth]{mols/lsd_oechem/result_16.svg.png}&\includegraphics[width=.1\textwidth]{mols/lsd_oechem/result_17.svg.png}&\includegraphics[width=.1\textwidth]{mols/lsd_oechem/result_18.svg.png}&\includegraphics[width=.1\textwidth]{mols/lsd_oechem/result_19.svg.png}&\includegraphics[width=.1\textwidth]{mols/lsd_oechem/result_20.svg.png}\\
%     \captionsetup{width=8cm}
%     \caption{LSD OEChem (11-20)}
%     \label{fig:mols_lsd_oechem_11-20}
% \end{subfigure}\\
% \begin{subfigure}{\textwidth}
%     \centering
%     \includegraphics[width=.1\textwidth]{mols/fentanyl_rdkit_atom_0/result_1.svg.png}&\includegraphics[width=.1\textwidth]{mols/fentanyl_rdkit_atom_0/result_2.svg.png}&\includegraphics[width=.1\textwidth]{mols/fentanyl_rdkit_atom_0/result_3.svg.png}&\includegraphics[width=.1\textwidth]{mols/fentanyl_rdkit_atom_0/result_4.svg.png}&\includegraphics[width=.1\textwidth]{mols/fentanyl_rdkit_atom_0/result_5.svg.png}&\includegraphics[width=.1\textwidth]{mols/fentanyl_rdkit_atom_0/result_6.svg.png}&\includegraphics[width=.1\textwidth]{mols/fentanyl_rdkit_atom_0/result_7.svg.png}&\includegraphics[width=.1\textwidth]{mols/fentanyl_rdkit_atom_0/result_8.svg.png}&\includegraphics[width=.1\textwidth]{mols/fentanyl_rdkit_atom_0/result_9.svg.png}&\includegraphics[width=.1\textwidth]{mols/fentanyl_rdkit_atom_0/result_10.svg.png}\\
%     \captionsetup{width=8cm}
%     \caption{Fentanyl RDKit Atom 0 (1-10)}
%     \label{fig:mols_fentanyl_rdkit_atom_0_1-10}
% \end{subfigure}\\
% \begin{subfigure}{\textwidth}
%     \centering
%     \includegraphics[width=.1\textwidth]{mols/fentanyl_rdkit_atom_0/result_11.svg.png}&\includegraphics[width=.1\textwidth]{mols/fentanyl_rdkit_atom_0/result_12.svg.png}&\includegraphics[width=.1\textwidth]{mols/fentanyl_rdkit_atom_0/result_13.svg.png}&\includegraphics[width=.1\textwidth]{mols/fentanyl_rdkit_atom_0/result_14.svg.png}&\includegraphics[width=.1\textwidth]{mols/fentanyl_rdkit_atom_0/result_15.svg.png}&\includegraphics[width=.1\textwidth]{mols/fentanyl_rdkit_atom_0/result_16.svg.png}&\includegraphics[width=.1\textwidth]{mols/fentanyl_rdkit_atom_0/result_17.svg.png}&\includegraphics[width=.1\textwidth]{mols/fentanyl_rdkit_atom_0/result_18.svg.png}&\includegraphics[width=.1\textwidth]{mols/fentanyl_rdkit_atom_0/result_19.svg.png}&\includegraphics[width=.1\textwidth]{mols/fentanyl_rdkit_atom_0/result_20.svg.png}\\
%     \captionsetup{width=8cm}
%     \caption{Fentanyl RDKit Atom 0 (11-20)}
%     \label{fig:mols_fentanyl_rdkit_atom_0_11-20}
% \end{subfigure}\\
% \begin{subfigure}{\textwidth}
%     \centering
%     \includegraphics[width=.1\textwidth]{mols/fentanyl_rdkit_atom_n/result_1.svg.png}&\includegraphics[width=.1\textwidth]{mols/fentanyl_rdkit_atom_n/result_2.svg.png}&\includegraphics[width=.1\textwidth]{mols/fentanyl_rdkit_atom_n/result_3.svg.png}&\includegraphics[width=.1\textwidth]{mols/fentanyl_rdkit_atom_n/result_4.svg.png}&\includegraphics[width=.1\textwidth]{mols/fentanyl_rdkit_atom_n/result_5.svg.png}&\includegraphics[width=.1\textwidth]{mols/fentanyl_rdkit_atom_n/result_6.svg.png}&\includegraphics[width=.1\textwidth]{mols/fentanyl_rdkit_atom_n/result_7.svg.png}&\includegraphics[width=.1\textwidth]{mols/fentanyl_rdkit_atom_n/result_8.svg.png}&\includegraphics[width=.1\textwidth]{mols/fentanyl_rdkit_atom_n/result_9.svg.png}&\includegraphics[width=.1\textwidth]{mols/fentanyl_rdkit_atom_n/result_10.svg.png}\\
%     \captionsetup{width=8cm}
%     \caption{Fentanyl RDKit Atom n (1-10)}
%     \label{fig:mols_fentanyl_rdkit_atom_n_1-10}
% \end{subfigure}\\
% \begin{subfigure}{\textwidth}
%     \centering
%     \includegraphics[width=.1\textwidth]{mols/fentanyl_rdkit_atom_n/result_11.svg.png}&\includegraphics[width=.1\textwidth]{mols/fentanyl_rdkit_atom_n/result_12.svg.png}&\includegraphics[width=.1\textwidth]{mols/fentanyl_rdkit_atom_n/result_13.svg.png}&\includegraphics[width=.1\textwidth]{mols/fentanyl_rdkit_atom_n/result_14.svg.png}&\includegraphics[width=.1\textwidth]{mols/fentanyl_rdkit_atom_n/result_15.svg.png}&\includegraphics[width=.1\textwidth]{mols/fentanyl_rdkit_atom_n/result_16.svg.png}&\includegraphics[width=.1\textwidth]{mols/fentanyl_rdkit_atom_n/result_17.svg.png}&\includegraphics[width=.1\textwidth]{mols/fentanyl_rdkit_atom_n/result_18.svg.png}&\includegraphics[width=.1\textwidth]{mols/fentanyl_rdkit_atom_n/result_19.svg.png}&\includegraphics[width=.1\textwidth]{mols/fentanyl_rdkit_atom_n/result_20.svg.png}\\
%     \captionsetup{width=8cm}
%     \caption{Fentanyl RDKit Atom n (11-20)}
%     \label{fig:mols_fentanyl_rdkit_atom_n_11-20}
% \end{subfigure}\\
% \begin{subfigure}{\textwidth}
%     \centering
%     \includegraphics[width=.1\textwidth]{mols/fentanyl_oechem/result_1.svg.png}&\includegraphics[width=.1\textwidth]{mols/fentanyl_oechem/result_2.svg.png}&\includegraphics[width=.1\textwidth]{mols/fentanyl_oechem/result_3.svg.png}&\includegraphics[width=.1\textwidth]{mols/fentanyl_oechem/result_4.svg.png}&\includegraphics[width=.1\textwidth]{mols/fentanyl_oechem/result_5.svg.png}&\includegraphics[width=.1\textwidth]{mols/fentanyl_oechem/result_6.svg.png}&\includegraphics[width=.1\textwidth]{mols/fentanyl_oechem/result_7.svg.png}&\includegraphics[width=.1\textwidth]{mols/fentanyl_oechem/result_8.svg.png}&\includegraphics[width=.1\textwidth]{mols/fentanyl_oechem/result_9.svg.png}&\includegraphics[width=.1\textwidth]{mols/fentanyl_oechem/result_10.svg.png}\\
%     \captionsetup{width=8cm}
%     \caption{Fentanyl OEChem (1-10)}
%     \label{fig:mols_fentanyl_oechem_1-10}
% \end{subfigure}\\
% \begin{subfigure}{\textwidth}
%     \centering
%     \includegraphics[width=.1\textwidth]{mols/fentanyl_oechem/result_11.svg.png}&\includegraphics[width=.1\textwidth]{mols/fentanyl_oechem/result_12.svg.png}&\includegraphics[width=.1\textwidth]{mols/fentanyl_oechem/result_13.svg.png}&\includegraphics[width=.1\textwidth]{mols/fentanyl_oechem/result_14.svg.png}&\includegraphics[width=.1\textwidth]{mols/fentanyl_oechem/result_15.svg.png}&\includegraphics[width=.1\textwidth]{mols/fentanyl_oechem/result_16.svg.png}&\includegraphics[width=.1\textwidth]{mols/fentanyl_oechem/result_17.svg.png}&\includegraphics[width=.1\textwidth]{mols/fentanyl_oechem/result_18.svg.png}&\includegraphics[width=.1\textwidth]{mols/fentanyl_oechem/result_19.svg.png}&\includegraphics[width=.1\textwidth]{mols/fentanyl_oechem/result_20.svg.png}\\
%     \captionsetup{width=8cm}
%     \caption{Fentanyl OEChem (11-20)}
%     \label{fig:mols_fentanyl_oechem_11-20}
% \end{subfigure}\\
% \captionsetup{singlelinecheck=false}
% \caption{\textbf{Structures of top 20 results for each query.}}
% \label{fig:mols_supp_3}
% \end{figure}%
% \begin{figure}[h]\ContinuedFloat
% \centering
% \begin{subfigure}{\textwidth}
%     \centering
%     \includegraphics[width=.1\textwidth]{mols/acid_blue_rdkit_atom_0/result_1.svg.png}&\includegraphics[width=.1\textwidth]{mols/acid_blue_rdkit_atom_0/result_2.svg.png}&\includegraphics[width=.1\textwidth]{mols/acid_blue_rdkit_atom_0/result_3.svg.png}&\includegraphics[width=.1\textwidth]{mols/acid_blue_rdkit_atom_0/result_4.svg.png}&\includegraphics[width=.1\textwidth]{mols/acid_blue_rdkit_atom_0/result_5.svg.png}&\includegraphics[width=.1\textwidth]{mols/acid_blue_rdkit_atom_0/result_6.svg.png}&\includegraphics[width=.1\textwidth]{mols/acid_blue_rdkit_atom_0/result_7.svg.png}&\includegraphics[width=.1\textwidth]{mols/acid_blue_rdkit_atom_0/result_8.svg.png}&\includegraphics[width=.1\textwidth]{mols/acid_blue_rdkit_atom_0/result_9.svg.png}&\includegraphics[width=.1\textwidth]{mols/acid_blue_rdkit_atom_0/result_10.svg.png}\\
%     \captionsetup{width=8cm}
%     \caption{Acid Blue 25 FA RDKit Atom 0 (1-10)}
%     \label{fig:mols_acid_blue_rdkit_atom_0_1-10}
% \end{subfigure}\\
% \begin{subfigure}{\textwidth}
%     \centering
%     \includegraphics[width=.1\textwidth]{mols/acid_blue_rdkit_atom_0/result_11.svg.png}&\includegraphics[width=.1\textwidth]{mols/acid_blue_rdkit_atom_0/result_12.svg.png}&\includegraphics[width=.1\textwidth]{mols/acid_blue_rdkit_atom_0/result_13.svg.png}&\includegraphics[width=.1\textwidth]{mols/acid_blue_rdkit_atom_0/result_14.svg.png}&\includegraphics[width=.1\textwidth]{mols/acid_blue_rdkit_atom_0/result_15.svg.png}&\includegraphics[width=.1\textwidth]{mols/acid_blue_rdkit_atom_0/result_16.svg.png}&\includegraphics[width=.1\textwidth]{mols/acid_blue_rdkit_atom_0/result_17.svg.png}&\includegraphics[width=.1\textwidth]{mols/acid_blue_rdkit_atom_0/result_18.svg.png}&\includegraphics[width=.1\textwidth]{mols/acid_blue_rdkit_atom_0/result_19.svg.png}&\includegraphics[width=.1\textwidth]{mols/acid_blue_rdkit_atom_0/result_20.svg.png}\\
%     \captionsetup{width=8cm}
%     \caption{Acid Blue 25 FA RDKit Atom 0 (11-20)}
%     \label{fig:mols_acid_blue_rdkit_atom_0_11-20}
% \end{subfigure}\\
% \begin{subfigure}{\textwidth}
%     \centering
%     \includegraphics[width=.1\textwidth]{mols/acid_blue_rdkit_atom_n/result_1.svg.png}&\includegraphics[width=.1\textwidth]{mols/acid_blue_rdkit_atom_n/result_2.svg.png}&\includegraphics[width=.1\textwidth]{mols/acid_blue_rdkit_atom_n/result_3.svg.png}&\includegraphics[width=.1\textwidth]{mols/acid_blue_rdkit_atom_n/result_4.svg.png}&\includegraphics[width=.1\textwidth]{mols/acid_blue_rdkit_atom_n/result_5.svg.png}&\includegraphics[width=.1\textwidth]{mols/acid_blue_rdkit_atom_n/result_6.svg.png}&\includegraphics[width=.1\textwidth]{mols/acid_blue_rdkit_atom_n/result_7.svg.png}&\includegraphics[width=.1\textwidth]{mols/acid_blue_rdkit_atom_n/result_8.svg.png}&\includegraphics[width=.1\textwidth]{mols/acid_blue_rdkit_atom_n/result_9.svg.png}&\includegraphics[width=.1\textwidth]{mols/acid_blue_rdkit_atom_n/result_10.svg.png}\\
%     \captionsetup{width=8cm}
%     \caption{Acid Blue 25 FA RDKit Atom n (1-10)}
%     \label{fig:mols_acid_blue_rdkit_atom_n_1-10}
% \end{subfigure}\\
% \begin{subfigure}{\textwidth}
%     \centering
%     \includegraphics[width=.1\textwidth]{mols/acid_blue_rdkit_atom_n/result_11.svg.png}&\includegraphics[width=.1\textwidth]{mols/acid_blue_rdkit_atom_n/result_12.svg.png}&\includegraphics[width=.1\textwidth]{mols/acid_blue_rdkit_atom_n/result_13.svg.png}&\includegraphics[width=.1\textwidth]{mols/acid_blue_rdkit_atom_n/result_14.svg.png}&\includegraphics[width=.1\textwidth]{mols/acid_blue_rdkit_atom_n/result_15.svg.png}&\includegraphics[width=.1\textwidth]{mols/acid_blue_rdkit_atom_n/result_16.svg.png}&\includegraphics[width=.1\textwidth]{mols/acid_blue_rdkit_atom_n/result_17.svg.png}&\includegraphics[width=.1\textwidth]{mols/acid_blue_rdkit_atom_n/result_18.svg.png}&\includegraphics[width=.1\textwidth]{mols/acid_blue_rdkit_atom_n/result_19.svg.png}&\includegraphics[width=.1\textwidth]{mols/acid_blue_rdkit_atom_n/result_20.svg.png}\\
%     \captionsetup{width=8cm}
%     \caption{Acid Blue 25 FA RDKit Atom n (11-20)}
%     \label{fig:mols_acid_blue_rdkit_atom_n_11-20}
% \end{subfigure}\\
% \begin{subfigure}{\textwidth}
%     \centering
%     \includegraphics[width=.1\textwidth]{mols/acid_blue_oechem/result_1.svg.png}&\includegraphics[width=.1\textwidth]{mols/acid_blue_oechem/result_2.svg.png}&\includegraphics[width=.1\textwidth]{mols/acid_blue_oechem/result_3.svg.png}&\includegraphics[width=.1\textwidth]{mols/acid_blue_oechem/result_4.svg.png}&\includegraphics[width=.1\textwidth]{mols/acid_blue_oechem/result_5.svg.png}&\includegraphics[width=.1\textwidth]{mols/acid_blue_oechem/result_6.svg.png}&\includegraphics[width=.1\textwidth]{mols/acid_blue_oechem/result_7.svg.png}&\includegraphics[width=.1\textwidth]{mols/acid_blue_oechem/result_8.svg.png}&\includegraphics[width=.1\textwidth]{mols/acid_blue_oechem/result_9.svg.png}&\includegraphics[width=.1\textwidth]{mols/acid_blue_oechem/result_10.svg.png}\\
%     \captionsetup{width=8cm}
%     \caption{Acid Blue 25 FA OEChem (1-10)}
%     \label{fig:mols_acid_blue_oechem_1-10}
% \end{subfigure}\\
% \begin{subfigure}{\textwidth}
%     \centering
%     \includegraphics[width=.1\textwidth]{mols/acid_blue_oechem/result_11.svg.png}&\includegraphics[width=.1\textwidth]{mols/acid_blue_oechem/result_12.svg.png}&\includegraphics[width=.1\textwidth]{mols/acid_blue_oechem/result_13.svg.png}&\includegraphics[width=.1\textwidth]{mols/acid_blue_oechem/result_14.svg.png}&\includegraphics[width=.1\textwidth]{mols/acid_blue_oechem/result_15.svg.png}&\includegraphics[width=.1\textwidth]{mols/acid_blue_oechem/result_16.svg.png}&\includegraphics[width=.1\textwidth]{mols/acid_blue_oechem/result_17.svg.png}&\includegraphics[width=.1\textwidth]{mols/acid_blue_oechem/result_18.svg.png}&\includegraphics[width=.1\textwidth]{mols/acid_blue_oechem/result_19.svg.png}&\includegraphics[width=.1\textwidth]{mols/acid_blue_oechem/result_20.svg.png}\\
%     \captionsetup{width=8cm}
%     \caption{Acid Blue 25 FA OEChem (11-20)}
%     \label{fig:mols_acid_blue_oechem_11-20}
% \end{subfigure}\\
% \begin{subfigure}{\textwidth}
%     \centering
%     \includegraphics[width=.1\textwidth]{mols/avobenzone_rdkit_atom_0/result_1.svg.png}&\includegraphics[width=.1\textwidth]{mols/avobenzone_rdkit_atom_0/result_2.svg.png}&\includegraphics[width=.1\textwidth]{mols/avobenzone_rdkit_atom_0/result_3.svg.png}&\includegraphics[width=.1\textwidth]{mols/avobenzone_rdkit_atom_0/result_4.svg.png}&\includegraphics[width=.1\textwidth]{mols/avobenzone_rdkit_atom_0/result_5.svg.png}&\includegraphics[width=.1\textwidth]{mols/avobenzone_rdkit_atom_0/result_6.svg.png}&\includegraphics[width=.1\textwidth]{mols/avobenzone_rdkit_atom_0/result_7.svg.png}&\includegraphics[width=.1\textwidth]{mols/avobenzone_rdkit_atom_0/result_8.svg.png}&\includegraphics[width=.1\textwidth]{mols/avobenzone_rdkit_atom_0/result_9.svg.png}&\includegraphics[width=.1\textwidth]{mols/avobenzone_rdkit_atom_0/result_10.svg.png}\\
%     \captionsetup{width=8cm}
%     \caption{Avobenzone RDKit Atom 0 (1-10)}
%     \label{fig:mols_avobenzone_rdkit_atom_0_1-10}
% \end{subfigure}\\
% \begin{subfigure}{\textwidth}
%     \centering
%     \includegraphics[width=.1\textwidth]{mols/avobenzone_rdkit_atom_0/result_11.svg.png}&\includegraphics[width=.1\textwidth]{mols/avobenzone_rdkit_atom_0/result_12.svg.png}&\includegraphics[width=.1\textwidth]{mols/avobenzone_rdkit_atom_0/result_13.svg.png}&\includegraphics[width=.1\textwidth]{mols/avobenzone_rdkit_atom_0/result_14.svg.png}&\includegraphics[width=.1\textwidth]{mols/avobenzone_rdkit_atom_0/result_15.svg.png}&\includegraphics[width=.1\textwidth]{mols/avobenzone_rdkit_atom_0/result_16.svg.png}&\includegraphics[width=.1\textwidth]{mols/avobenzone_rdkit_atom_0/result_17.svg.png}&\includegraphics[width=.1\textwidth]{mols/avobenzone_rdkit_atom_0/result_18.svg.png}&\includegraphics[width=.1\textwidth]{mols/avobenzone_rdkit_atom_0/result_19.svg.png}&\includegraphics[width=.1\textwidth]{mols/avobenzone_rdkit_atom_0/result_20.svg.png}\\
%     \captionsetup{width=8cm}
%     \caption{Avobenzone RDKit Atom 0 (11-20)}
%     \label{fig:mols_avobenzone_rdkit_atom_0_11-20}
% \end{subfigure}\\
% \begin{subfigure}{\textwidth}
%     \centering
%     \includegraphics[width=.1\textwidth]{mols/avobenzone_rdkit_atom_n/result_1.svg.png}&\includegraphics[width=.1\textwidth]{mols/avobenzone_rdkit_atom_n/result_2.svg.png}&\includegraphics[width=.1\textwidth]{mols/avobenzone_rdkit_atom_n/result_3.svg.png}&\includegraphics[width=.1\textwidth]{mols/avobenzone_rdkit_atom_n/result_4.svg.png}&\includegraphics[width=.1\textwidth]{mols/avobenzone_rdkit_atom_n/result_5.svg.png}&\includegraphics[width=.1\textwidth]{mols/avobenzone_rdkit_atom_n/result_6.svg.png}&\includegraphics[width=.1\textwidth]{mols/avobenzone_rdkit_atom_n/result_7.svg.png}&\includegraphics[width=.1\textwidth]{mols/avobenzone_rdkit_atom_n/result_8.svg.png}&\includegraphics[width=.1\textwidth]{mols/avobenzone_rdkit_atom_n/result_9.svg.png}&\includegraphics[width=.1\textwidth]{mols/avobenzone_rdkit_atom_n/result_10.svg.png}\\
%     \captionsetup{width=8cm}
%     \caption{Avobenzone RDKit Atom n (1-10)}
%     \label{fig:mols_avobenzone_rdkit_atom_n_1-10}
% \end{subfigure}\\
% \begin{subfigure}{\textwidth}
%     \centering
%     \includegraphics[width=.1\textwidth]{mols/avobenzone_rdkit_atom_n/result_11.svg.png}&\includegraphics[width=.1\textwidth]{mols/avobenzone_rdkit_atom_n/result_12.svg.png}&\includegraphics[width=.1\textwidth]{mols/avobenzone_rdkit_atom_n/result_13.svg.png}&\includegraphics[width=.1\textwidth]{mols/avobenzone_rdkit_atom_n/result_14.svg.png}&\includegraphics[width=.1\textwidth]{mols/avobenzone_rdkit_atom_n/result_15.svg.png}&\includegraphics[width=.1\textwidth]{mols/avobenzone_rdkit_atom_n/result_16.svg.png}&\includegraphics[width=.1\textwidth]{mols/avobenzone_rdkit_atom_n/result_17.svg.png}&\includegraphics[width=.1\textwidth]{mols/avobenzone_rdkit_atom_n/result_18.svg.png}&\includegraphics[width=.1\textwidth]{mols/avobenzone_rdkit_atom_n/result_19.svg.png}&\includegraphics[width=.1\textwidth]{mols/avobenzone_rdkit_atom_n/result_20.svg.png}\\
%     \captionsetup{width=8cm}
%     \caption{Avobenzone RDKit Atom n (11-20)}
%     \label{fig:mols_avobenzone_rdkit_atom_n_11-20}
% \end{subfigure}\\
% \captionsetup{singlelinecheck=false}
% \caption{\textbf{Structures of top 20 results for each query.}}
% \label{fig:mols_supp_4}
% \end{figure}%
% \begin{figure}[h]\ContinuedFloat
% \centering
% \begin{subfigure}{\textwidth}
%     \centering
%     \includegraphics[width=.1\textwidth]{mols/avobenzone_oechem/result_1.svg.png}&\includegraphics[width=.1\textwidth]{mols/avobenzone_oechem/result_2.svg.png}&\includegraphics[width=.1\textwidth]{mols/avobenzone_oechem/result_3.svg.png}&\includegraphics[width=.1\textwidth]{mols/avobenzone_oechem/result_4.svg.png}&\includegraphics[width=.1\textwidth]{mols/avobenzone_oechem/result_5.svg.png}&\includegraphics[width=.1\textwidth]{mols/avobenzone_oechem/result_6.svg.png}&\includegraphics[width=.1\textwidth]{mols/avobenzone_oechem/result_7.svg.png}&\includegraphics[width=.1\textwidth]{mols/avobenzone_oechem/result_8.svg.png}&\includegraphics[width=.1\textwidth]{mols/avobenzone_oechem/result_9.svg.png}&\includegraphics[width=.1\textwidth]{mols/avobenzone_oechem/result_10.svg.png}\\
%     \captionsetup{width=8cm}
%     \caption{Avobenzone OEChem (1-10)}
%     \label{fig:mols_avobenzone_oechem_1-10}
% \end{subfigure}\\
% \begin{subfigure}{\textwidth}
%     \centering
%     \includegraphics[width=.1\textwidth]{mols/avobenzone_oechem/result_11.svg.png}&\includegraphics[width=.1\textwidth]{mols/avobenzone_oechem/result_12.svg.png}&\includegraphics[width=.1\textwidth]{mols/avobenzone_oechem/result_13.svg.png}&\includegraphics[width=.1\textwidth]{mols/avobenzone_oechem/result_14.svg.png}&\includegraphics[width=.1\textwidth]{mols/avobenzone_oechem/result_15.svg.png}&\includegraphics[width=.1\textwidth]{mols/avobenzone_oechem/result_16.svg.png}&\includegraphics[width=.1\textwidth]{mols/avobenzone_oechem/result_17.svg.png}&\includegraphics[width=.1\textwidth]{mols/avobenzone_oechem/result_18.svg.png}&\includegraphics[width=.1\textwidth]{mols/avobenzone_oechem/result_19.svg.png}&\includegraphics[width=.1\textwidth]{mols/avobenzone_oechem/result_20.svg.png}\\
%     \captionsetup{width=8cm}
%     \caption{Avobenzone OEChem (11-20)}
%     \label{fig:mols_avobenzone_oechem_11-20}
% \end{subfigure}\\
% \begin{subfigure}{\textwidth}
%     \centering
%     \includegraphics[width=.1\textwidth]{mols/2dpac_rdkit_atom_0/result_1.svg.png}&\includegraphics[width=.1\textwidth]{mols/2dpac_rdkit_atom_0/result_2.svg.png}&\includegraphics[width=.1\textwidth]{mols/2dpac_rdkit_atom_0/result_3.svg.png}&\includegraphics[width=.1\textwidth]{mols/2dpac_rdkit_atom_0/result_4.svg.png}&\includegraphics[width=.1\textwidth]{mols/2dpac_rdkit_atom_0/result_5.svg.png}&\includegraphics[width=.1\textwidth]{mols/2dpac_rdkit_atom_0/result_6.svg.png}&\includegraphics[width=.1\textwidth]{mols/2dpac_rdkit_atom_0/result_7.svg.png}&\includegraphics[width=.1\textwidth]{mols/2dpac_rdkit_atom_0/result_8.svg.png}&\includegraphics[width=.1\textwidth]{mols/2dpac_rdkit_atom_0/result_9.svg.png}&\includegraphics[width=.1\textwidth]{mols/2dpac_rdkit_atom_0/result_10.svg.png}\\
%     \captionsetup{width=8cm}
%     \caption{2-dPAC RDKit Atom 0 (1-10)}
%     \label{fig:mols_2dpac_rdkit_atom_0_1-10}
% \end{subfigure}\\
% \begin{subfigure}{\textwidth}
%     \centering
%     \includegraphics[width=.1\textwidth]{mols/2dpac_rdkit_atom_0/result_11.svg.png}&\includegraphics[width=.1\textwidth]{mols/2dpac_rdkit_atom_0/result_12.svg.png}&\includegraphics[width=.1\textwidth]{mols/2dpac_rdkit_atom_0/result_13.svg.png}&\includegraphics[width=.1\textwidth]{mols/2dpac_rdkit_atom_0/result_14.svg.png}&\includegraphics[width=.1\textwidth]{mols/2dpac_rdkit_atom_0/result_15.svg.png}&\includegraphics[width=.1\textwidth]{mols/2dpac_rdkit_atom_0/result_16.svg.png}&\includegraphics[width=.1\textwidth]{mols/2dpac_rdkit_atom_0/result_17.svg.png}&\includegraphics[width=.1\textwidth]{mols/2dpac_rdkit_atom_0/result_18.svg.png}&\includegraphics[width=.1\textwidth]{mols/2dpac_rdkit_atom_0/result_19.svg.png}&\includegraphics[width=.1\textwidth]{mols/2dpac_rdkit_atom_0/result_20.svg.png}\\
%     \captionsetup{width=8cm}
%     \caption{2-dPAC RDKit Atom 0 (11-20)}
%     \label{fig:mols_2dpac_rdkit_atom_0_11-20}
% \end{subfigure}\\
% \begin{subfigure}{\textwidth}
%     \centering
%     \includegraphics[width=.1\textwidth]{mols/2dpac_rdkit_atom_n/result_1.svg.png}&\includegraphics[width=.1\textwidth]{mols/2dpac_rdkit_atom_n/result_2.svg.png}&\includegraphics[width=.1\textwidth]{mols/2dpac_rdkit_atom_n/result_3.svg.png}&\includegraphics[width=.1\textwidth]{mols/2dpac_rdkit_atom_n/result_4.svg.png}&\includegraphics[width=.1\textwidth]{mols/2dpac_rdkit_atom_n/result_5.svg.png}&\includegraphics[width=.1\textwidth]{mols/2dpac_rdkit_atom_n/result_6.svg.png}&\includegraphics[width=.1\textwidth]{mols/2dpac_rdkit_atom_n/result_7.svg.png}&\includegraphics[width=.1\textwidth]{mols/2dpac_rdkit_atom_n/result_8.svg.png}&\includegraphics[width=.1\textwidth]{mols/2dpac_rdkit_atom_n/result_9.svg.png}&\includegraphics[width=.1\textwidth]{mols/2dpac_rdkit_atom_n/result_10.svg.png}\\
%     \captionsetup{width=8cm}
%     \caption{2-dPAC RDKit Atom n (1-10)}
%     \label{fig:mols_2dpac_rdkit_atom_n_1-10}
% \end{subfigure}\\
% \begin{subfigure}{\textwidth}
%     \centering
%     \includegraphics[width=.1\textwidth]{mols/2dpac_rdkit_atom_n/result_11.svg.png}&\includegraphics[width=.1\textwidth]{mols/2dpac_rdkit_atom_n/result_12.svg.png}&\includegraphics[width=.1\textwidth]{mols/2dpac_rdkit_atom_n/result_13.svg.png}&\includegraphics[width=.1\textwidth]{mols/2dpac_rdkit_atom_n/result_14.svg.png}&\includegraphics[width=.1\textwidth]{mols/2dpac_rdkit_atom_n/result_15.svg.png}&\includegraphics[width=.1\textwidth]{mols/2dpac_rdkit_atom_n/result_16.svg.png}&\includegraphics[width=.1\textwidth]{mols/2dpac_rdkit_atom_n/result_17.svg.png}&\includegraphics[width=.1\textwidth]{mols/2dpac_rdkit_atom_n/result_18.svg.png}&\includegraphics[width=.1\textwidth]{mols/2dpac_rdkit_atom_n/result_19.svg.png}&\includegraphics[width=.1\textwidth]{mols/2dpac_rdkit_atom_n/result_20.svg.png}\\
%     \captionsetup{width=8cm}
%     \caption{2-dPAC RDKit Atom n (11-20)}
%     \label{fig:mols_2dpac_rdkit_atom_n_11-20}
% \end{subfigure}\\
% \begin{subfigure}{\textwidth}
%     \centering
%     \includegraphics[width=.1\textwidth]{mols/2dpac_oechem/result_1.svg.png}&\includegraphics[width=.1\textwidth]{mols/2dpac_oechem/result_2.svg.png}&\includegraphics[width=.1\textwidth]{mols/2dpac_oechem/result_3.svg.png}&\includegraphics[width=.1\textwidth]{mols/2dpac_oechem/result_4.svg.png}&\includegraphics[width=.1\textwidth]{mols/2dpac_oechem/result_5.svg.png}&\includegraphics[width=.1\textwidth]{mols/2dpac_oechem/result_6.svg.png}&\includegraphics[width=.1\textwidth]{mols/2dpac_oechem/result_7.svg.png}&\includegraphics[width=.1\textwidth]{mols/2dpac_oechem/result_8.svg.png}&\includegraphics[width=.1\textwidth]{mols/2dpac_oechem/result_9.svg.png}&\includegraphics[width=.1\textwidth]{mols/2dpac_oechem/result_10.svg.png}\\
%     \captionsetup{width=8cm}
%     \caption{2-dPAC OEChem (1-10)}
%     \label{fig:mols_2dpac_oechem_1-10}
% \end{subfigure}\\
% \begin{subfigure}{\textwidth}
%     \centering
%     \includegraphics[width=.1\textwidth]{mols/2dpac_oechem/result_11.svg.png}&\includegraphics[width=.1\textwidth]{mols/2dpac_oechem/result_12.svg.png}&\includegraphics[width=.1\textwidth]{mols/2dpac_oechem/result_13.svg.png}&\includegraphics[width=.1\textwidth]{mols/2dpac_oechem/result_14.svg.png}&\includegraphics[width=.1\textwidth]{mols/2dpac_oechem/result_15.svg.png}&\includegraphics[width=.1\textwidth]{mols/2dpac_oechem/result_16.svg.png}&\includegraphics[width=.1\textwidth]{mols/2dpac_oechem/result_17.svg.png}&\includegraphics[width=.1\textwidth]{mols/2dpac_oechem/result_18.svg.png}&\includegraphics[width=.1\textwidth]{mols/2dpac_oechem/result_19.svg.png}&\includegraphics[width=.1\textwidth]{mols/2dpac_oechem/result_20.svg.png}\\
%     \captionsetup{width=8cm}
%     \caption{2-dPAC OEChem (11-20)}
%     \label{fig:mols_2dpac_oechem_11-20}
% \end{subfigure}\\
% \captionsetup{singlelinecheck=false}
% \caption{\textbf{Structures of top 20 results for each query.}}
% \label{fig:mols_supp_5}
% \end{figure}%
% \FloatBarrier
